EBV-CAN: Vision--Language Grounding for Contact-Aided Endoscope Navigation

Flexible endoscopes exploit structural compliance to traverse narrow lumens, pipes, and cavities, where navigation involves distributed environmental contact. This compliance makes tip motion depend on the evolving support configuration. We present external bird's-eye-view contact-aided navigation (EBV-CAN), a vision-language policy that combines one initial global static bird's-eye image with evolving endoscopic observations and motor state. Three supervised semantic queries locate the tip, next waypoint, and instructed target on the cached global image; their residual representations predict bending and insertion commands. We introduce the Vision-Language Contact-Aided (VLCA) dataset, linking 517 demonstrations and 75k action samples to 958k spatial entries and 93k remaining-route records. On 50 held-out episodes, tip-coordinate and waypoint localization reach 97.5% and 94.8%. Swapping the target instruction under identical observations changes target attention and motor output across 17 dual-target episodes. Across 1,920 physical trials of eight policies trained under a shared protocol, EBV-CAN achieves 183/240 successes (76.25%) under automatic blue-area scoring. Gated recurrent unit behavior cloning (GRU-BC) achieves the lowest matched-task offline mean absolute error (MAE), 0.056, and 1/240 physical successes, establishing distinct rankings for action imitation and task completion. Successful multi-guide executions and representative failures connect spatial progress, steering transitions, and visibility to physical navigation.

==> README.txt <==
EBV-CAN: Vision–Language Grounding for Contact-Aided Endoscope Navigation
Combined main manuscript and Supplementary Information

Entry point: VLCA_arxiv.tex (pdfLaTeX).
Compile from this directory:
  pdflatex VLCA_arxiv.tex
  bibtex bu1
  bibtex bu2
  pdflatex VLCA_arxiv.tex
  pdflatex VLCA_arxiv.tex

The two bibliographies retain the author-approved main and SI reference lists.
bu1.bbl and bu2.bbl are provided for source processing without a BibTeX run.
All active figures, table inputs, IEEEtran files, and bibliographies are included.
bibunits.sty is included with its unmodified sources in vendor/bibunits.
The main manuscript and SI use continuous page numbering. SI figures, tables,
sections, and equations retain their S prefixes.

Author order and affiliations follow the authors' supplied instructions.
The first three authors contributed equally. Hongliang Ren is the corresponding
author.

